Systematic reduction of sign errors in many-body problems: generalization of self-healing diffusion Monte Carlo to excited states

A recently developed self-healing diffusion Monte Carlo algorithm [PRB 79, 195117] is extended to the calculation of excited states. The formalism is based on an excited-state fixed-node approximation and the mixed estimator of the excited-state probability density. The fixed-node ground state wave-functions of inequivalent nodal pockets are found simultaneously using a recursive approach. The decay of the wave-function into lower energy states is prevented using two methods: i) The projection of the improved trial-wave function into previously calculated eigenstates is removed. ii) The reference energy for each nodal pocket is adjusted in order to create a kink in the global fixed-node wave-function which, when locally smoothed out, increases the volume of the higher energy pockets at the expense of the lower energy ones until the energies of every pocket become equal. This reference energy method is designed to find nodal structures that are local minima for arbitrary fluctuations of the nodes within a given nodal topology. We demonstrate in a model system that the algorithm converges to many-body eigenstates in bosonic-like and fermionic cases.

==> Reply_1.txt <==
----------------------------------------------------------------------
Report of the First Referee -- Reboredo
----------------------------------------------------------------------

As the author states in the introduction, this is a "natural
conclusion of earlier work" (refs. 8 and 10). Section II of the
present manuscript is meant to be an overview of the method introduced
in ref. 8. However, since much of the manuscript's inscrutable
notation is defined in ref. 8 but is never explained here, this
"overview" is impossible to understand on its own.

The main subject of the manuscript, an extension of the method of ref.
8 to excited states, is dealt with in Section III. Unfortunately, the
discussion here is again not self-contained. The new algorithm is
stated not in plain language but "symbolically" by non-transparent
equations such as eq. 14. In such a form, the proposed algorithm is
unlikely to be easily understood by many readers.

Overall, this manuscript reads like another section of ref. 8 rather
than a standalone paper. This may be a valuable contribution, but it
is written very cryptically.

Note also a misprint in the opening sentence of sec. III.E: that 
-> than. 


Response to the referee

I would like to thank the referee because of his/hers encouraging
comment "This may be a valuable contribution..." and a careful reading
of the manuscript.

The comments of the first referee concern only to the style of the
paper.  There are no comments on i) the novelty, and ii) soundness of
the results presented in the report that I received.

The main concern of the referee is whether the text is self contained.

In consideration to the comments of the first referee I have made the
following changes:

1) The description of the standard fixed-node DMC algorithm (Ref [4])
   has been expanded.

2) Several equations describing the evolution in imaginary time of the
mixed estimator f(R) were added in the text.

3) An explicit analytical expression of the fixed-node Hamiltonian was
   given.

4) An expression relating the fixed node wave-function and the fixed
   node Hamiltonian with the trial wave-function was added.

5) The expression "written symbolically" (that might have misled the
   referee) was replaced by "derived analytically".

6) The specific equations of the analytical derivation which are
   related to the numerical implementation of the algorithm were
   signaled out.

7) In addition, the excited state algorithm was described with words
   in Section IV (as suggested by the referee).

9) Several footnotes intermediate steps and clarifications were added.

10) The typo noted by the referee was corrected. 

Considerations: 

The opinion of the first referee is in contradiction the second
referee who instead writes:

"This is a well written manuscript, ... "

As a consequence I have tried to address the concerns of the first
referee without altering the concise analytical style that pleased the
second.

Attempting teaching time-dependent perturbation theory without
teaching first the time independent version is unwise. It is even more
difficult to try to understand the excited state SHDMC algorithm
without studding first the ground state version (Ref. 8).  I must
encourage again any future reviewer to read Ref. 8 thus a footnote
detailing the sections required has been added.

Several steps in Ref 8 are not trivial. While any paper should be self
contained, I cannot incur in self-plagiarism by repeating six pages of
Ref. 8.

Section II, in this paper, is given as a study guide. It was never
intended to replace reading Ref 8. Similarly, my brief description of
the DMC method is not intended to replace reading Ref 4 or 13 but
instead to motivate their study.  While it is a matter of style how
much background is explicitly given in a text, if i) a description of
the problem and its solution are given ii) appropriate references to
the literature (were the details are given) are included then the
paper is self contained.

Finally, i) all the notation is defined ii) it is the standard
notation used in quantum mechanics textbooks.

Answers to the report of the Second Referee

The referee writes:

The author presents a generalization of the self-healing diffusion
Monte Carlo (SHDMC) method to excited states. The main idea of the
original SHDMC is to iteratively improve the nodes of the trial wave
function to reduce the error in the fixed-node diffusion Monte Carlo
method (FNDMC). The main changes to the original algorithm are the use
of a projection operator to keep the orthogonality constraints to the
lower energy states, and the adjustment of the reference energy in the
different nodal pockets to avoid complete annihilation of walkers in
higher energy nodal pockets.

This is a well written manuscript, the proposed algorithm is sound
and its application to two model systems appears to be successful. I
recommend the publication of the manuscript after the following
questions have been addressed:

Response:

I thank referee for his/hers careful and reading of this manuscript,
and the preceding one, and for her/his valuable comments and insights
on this work.

The referee writes

1) In the manuscript, the authors point to the limitations of the
   FNDMC method to treat excited states as it might project the trial
   wave function onto a lower energy state. It would be interesting to
   show a model system in which that happens. For instance, what
   happens if one runs a long FNDMC simulation using the original
   trial wave functions for the first nine A1 singlet states of the
   first model potential? Will any of the states converge to a lower
   energy state? If so, a comparison between the unmodified FNDMC and
   the SHDMC will make the author's point stronger.

Answer: 

SHDMC is a sequential application of a nearly standard fixed-node DMC.
The local energy of fixed-node DMC run which starts from any converged
excitation will just be similar to the last SHDMC step.

However, a SHDMC run it will drop to the ground state from iteration
to iteration if constraints are not imposed.

I thank the referee for the suggestion. Fig. 4 now shows the results
obtained with a SHDMC run with P=1 and beta=0 (that reduce the excited
state algorithm to the standard SHDMC ground state method) compared
with beta=1.05 (that stabilizes the nodal topology).

In the newly added Fig 4 some of the blocks of FNDMC data are marked
with arrows for the beta=0 case.  These blocks show oscillations in
the local energy around a fixed-node energy.  As the trial
wave-function converges to the ground state, the average energies and
the variances of these blocks become smaller.  The variance and the
fixed node energy changes from iteration to iteration.

The referee writes:
2) FIG. 1 is very convincing in showing the convergence of the method,
   as a function of the number of iterations, to the full CI
   results. I would like to see if these results are confirmed
   numerically. My suggestion would be to either add a table with the
   converged SHDMC results (with error bars) compared to the full CI
   values, or add these results to Table I.

Answer: The point is well taken. The average values of the energy with
error bars and the CI results are now included in Table 1 as requested
by the referee. A comparison of the two methods is included in the
text. Convergence is clearly achieved.

The referee writes: 

3) The results for the second (more realistic) model potential (FIG.4) 
are not as convincing, as the error bars seem to be larger and the
SHDMC are not compared to other (more accurate or exact) results. I
suggest the author to include such comparison both graphically (in
FIG. 4), and as a separate table similar to the one suggested above.

Response: I thank the referee for her/his criticism. For the Coulomb
interaction case, the numerical evaluation of the CI matrix elements
is cumbersome within the symbolic context of the Mathematica package
used.

However, I understand concerns of the referee: alternative methods to
validate SHDMC data have to be developed when full CI calculations are
not available. I now discuss in the text how estimate the quality the
SHDMC wave-function using the variance of the weigh of the
distribution of walkers. Fig. 6 now shows the logarithm of this
variance as a function of the SHDMC block for the second excited state
of Fig 5 (old Fig 4).  Fig 5. (old Fig 4) has also been recalculated
with a constant time step of 0.0001 to match the results presented in
Fig 6.  It is clear from Fig 6 that the quality of the wave function
improves statistically over time. However, since the coefficients have
random errors, oscillations in the variance of the wave-function are
expected and can be seen from iteration to iteration both in the
variance of the weights and in the variance of the local energy. A
careful user of the SHDMC method should monitor the variance of the
weights and choose the best quality wave function for a final DMC run.

A part of this answer is now included in the text.

The referee writes

4) The author mentioned that he is testing the methodology in larger
   systems. It would be interesting if he mentions how realistic these
   systems are so one can have a better feel of the practicality of
   the method.

Response: 

I have added a footnote describing some of our proof of principle
results.

An acknowledgment to the referee contribution is included in the text.


